Distributionally Robust Losses for Latent Covariate Mixtures

While modern large-scale datasets often consist of heterogeneous subpopulations -- for example, multiple demographic groups or multiple text corpora -- the standard practice of minimizing average loss fails to guarantee uniformly low losses across all subpopulations. We propose a convex procedure that controls the worst-case performance over all subpopulations of a given size. Our procedure comes with finite-sample (nonparametric) convergence guarantees on the worst-off subpopulation. Empirically, we observe on lexical similarity, wine quality, and recidivism prediction tasks that our worst-case procedure learns models that do well against unseen subpopulations.

==> figs/latex_table_test.txt <==
Method & Old & Young & \shortstack{African \\ american} & Hispanic & Other race & Female & Misdemeanor\\
\toprule
ERM & 37.7 $\pm$ 0.8 & 44.6 $\pm$ 1.0 & 37.7 $\pm$ 0.8 & 37.5 $\pm$ 0.9 & 37.9 $\pm$ 1.1 & 37.5 $\pm$ 0.9 & 37.6 $\pm$ 0.8\\
\midrule
Joint (L2) - ERM & 10.0 $\pm$ 2.0 & 4.0 $\pm$ 1.7 & 9.7 $\pm$ 1.7 & 9.6 $\pm$ 1.8 & 10.9 $\pm$ 2.3 & 9.2 $\pm$ 1.8 & 9.0 $\pm$ 1.6\\
Joint (L1) - ERM & 5.8 $\pm$ 1.7 & 1.2 $\pm$ 1.7 & 5.2 $\pm$ 1.5 & 7.4 $\pm$ 1.9 & 6.6 $\pm$ 2.1 & 5.9 $\pm$ 1.7 & 5.1 $\pm$ 1.5\\
Marginal L=100.0 - ERM & 8.6 $\pm$ 1.8 & 3.1 $\pm$ 1.6 & 7.6 $\pm$ 1.6 & 8.3 $\pm$ 1.8 & 10.4 $\pm$ 2.2 & 8.1 $\pm$ 1.8 & 7.7 $\pm$ 1.6\\
Marginal L=50.0 - ERM & 3.6 $\pm$ 1.4 & 0.0 $\pm$ 1.2 & 3.4 $\pm$ 1.4 & 2.9 $\pm$ 1.3 & 4.2 $\pm$ 2.0 & 3.1 $\pm$ 1.4 & 3.4 $\pm$ 1.3\\
Marginal L=10.0 - ERM & 1.2 $\pm$ 1.2 & -1.9 $\pm$ 1.3 & 0.9 $\pm$ 1.2 & 0.5 $\pm$ 1.2 & 0.2 $\pm$ 1.4 & 0.4 $\pm$ 1.2 & 0.9 $\pm$ 1.1\\
Marginal L=0.01 - ERM & -0.7 $\pm$ 0.7 & 1.4 $\pm$ 1.1 & -1.0 $\pm$ 0.7 & -1.7 $\pm$ 0.9 & -2.4 $\pm$ 1.1 & -1.5 $\pm$ 0.8 & -1.5 $\pm$ 0.7\\
Marginal L=0.001 - ERM & -1.1 $\pm$ 0.7 & 0.4 $\pm$ 1.1 & -1.4 $\pm$ 0.7 & -2.1 $\pm$ 0.9 & -2.6 $\pm$ 1.1 & -1.9 $\pm$ 0.8 & -1.8 $\pm$ 0.7\\
\bottomrule
